CUBO: Self-Contained Retrieval-Augmented Generation on Consumer Laptops 10 GB Corpora, 16 GB RAM, Single-Device Deployment

Organizations handling sensitive documents face a tension: cloud-based AI risks GDPR violations, while local systems typically require 18-32 GB RAM. This paper presents CUBO, a systems-oriented RAG platform for consumer laptops with 16 GB shared memory. CUBO's novelty lies in engineering integration of streaming ingestion (O(1) buffer overhead), tiered hybrid retrieval, and hardware-aware orchestration that enables competitive Recall@10 (0.48-0.97 across BEIR domains) within a hard 15.5 GB RAM ceiling. The 37,000-line codebase achieves retrieval latencies of 185 ms (p50) on C1,300 laptops while maintaining data minimization through local-only processing aligned with GDPR Art. 5(1)(c). Evaluation on BEIR benchmarks validates practical deployability for small-to-medium professional archives. The codebase is publicly available at https://github.com/PaoloAstrino/CUBO.

==> appendix/ingest/ingest_9_8gb.json <==
{
  "timestamp": "2026-01-15T15:16:21.546548Z",
  "corpus": "data\\ingest\\ingest_9_8gb_corpus.jsonl",
  "index_dir": "results\\ingest_9_8gb",
  "cmd": "'C:\\Users\\paolo\\AppData\\Local\\Microsoft\\WindowsApps\\PythonSoftwareFoundation.Python.3.11_qbz5n2kfra8p0\\python.exe' -m tools.worker_index --corpus 'data\\ingest\\ingest_9_8gb_corpus.jsonl' --index-dir 'results\\ingest_9_8gb' --embed-model embedding-gemma-3-small",
  "exit_code": 2,
  "time_s": 15.773922443389893,
  "peak_rss_bytes": 1174667264,
  "peak_rss_gb": 1.094
}

==> logs/rag_log.txt <==
{"asctime": "2026-01-15 11:50:58,078", "levelname": "INFO", "name": "cubo", "message": "{\"event\": \"Hardware acceleration detected. Using: cuda\", \"timestamp\": \"2026-01-15T10:50:58.078252Z\", \"level\": \"info\"}", "trace_id": ""}
{"asctime": "2026-01-15 11:52:00,902", "levelname": "INFO", "name": "datasets", "message": "TensorFlow version 2.19.0 available.", "trace_id": ""}
{"asctime": "2026-01-15 11:52:07,906", "levelname": "WARNING", "name": "tensorflow", "message": "From C:\\Users\\paolo\\AppData\\Local\\Packages\\PythonSoftwareFoundation.Python.3.11_qbz5n2kfra8p0\\LocalCache\\local-packages\\Python311\\site-packages\\tf_keras\\src\\losses.py:2976: The name tf.losses.sparse_softmax_cross_entropy is deprecated. Please use tf.compat.v1.losses.sparse_softmax_cross_entropy instead.\n", "trace_id": ""}
{"asctime": "2026-01-15 11:52:16,718", "levelname": "INFO", "name": "faiss.loader", "message": "Loading faiss with AVX2 support.", "trace_id": ""}
{"asctime": "2026-01-15 11:52:16,718", "levelname": "INFO", "name": "faiss.loader", "message": "Could not load library with AVX2 support due to:\nModuleNotFoundError(\"No module named 'faiss.swigfaiss_avx2'\")", "trace_id": ""}
{"asctime": "2026-01-15 11:52:16,718", "levelname": "INFO", "name": "faiss.loader", "message": "Loading faiss.", "trace_id": ""}
{"asctime": "2026-01-15 11:52:16,781", "levelname": "INFO", "name": "faiss.loader", "message": "Successfully loaded faiss.", "trace_id": ""}
{"asctime": "2026-01-15 11:52:19,788", "levelname": "INFO", "name": "cubo", "message": "{\"event\": \"Loading embedding model...\", \"timestamp\": \"2026-01-15T10:52:19.788501Z\", \"level\": \"info\"}", "trace_id": ""}
{"asctime": "2026-01-15 11:52:19,790", "levelname": "INFO", "name": "sentence_transformers.SentenceTransformer", "message": "Load pretrained SentenceTransformer: ./models/embeddinggemma-300m", "trace_id": ""}
{"asctime": "2026-01-15 11:52:19,790", "levelname": "WARNING", "name": "cubo", "message": "{\"event\": \"GPU loading failed (Path ./models/embeddinggemma-300m not found). Falling back to CPU...\", \"timestamp\": \"2026-01-15T10:52:19.790499Z\", \"level\": \"warning\"}", "trace_id": ""}
{"asctime": "2026-01-15 11:52:19,790", "levelname": "WARNING", "name": "cubo", "message": "{\"event\": \"GPU loading failed: Path ./models/embeddinggemma-300m not found. Retrying with CPU.\", \"timestamp\": \"2026-01-15T10:52:19.790499Z\", \"level\": \"warning\"}", "trace_id": ""}
{"asctime": "2026-01-15 11:52:19,837", "levelname": "INFO", "name": "sentence_transformers.SentenceTransformer", "message": "Load pretrained SentenceTransformer: ./models/embeddinggemma-300m", "trace_id": ""}
{"asctime": "2026-01-15 11:52:19,837", "levelname": "ERROR", "name": "cubo", "message": "{\"event\": \"Failed to load model on CPU: Path ./models/embeddinggemma-300m not found\", \"timestamp\": \"2026-01-15T10:52:19.837043Z\", \"level\": \"error\"}", "trace_id": ""}
{"asctime": "2026-01-15 11:52:19,837", "levelname": "ERROR", "name": "cubo", "message": "{\"event\": \"Error loading model on CPU: Path ./models/embeddinggemma-300m not found\", \"timestamp\": \"2026-01-15T10:52:19.837043Z\", \"level\": \"error\"}", "trace_id": ""}
{"asctime": "2026-01-15 11:52:19,848", "levelname": "INFO", "name": "cubo", "message": "{\"event\": \"TieredIndexManager initialized (dimension=768, index_dir=results\\\\tmp_index_with_bm25)\", \"timestamp\": \"2026-01-15T10:52:19.848936Z\", \"level\": \"info\"}", "trace_id": ""}
{"asctime": "2026-01-15 11:52:20,358", "levelname": "INFO", "name": "cubo.workers.thread_manager", "message": "ThreadManager initialized with 4 max workers and prefix 'cubo'", "trace_id": ""}
{"asctime": "2026-01-15 11:52:20,358", "levelname": "INFO", "name": "cubo", "message": "{\"event\": \"Added health check: system_memory\", \"timestamp\": \"2026-01-15T10:52:20.358385Z\", \"level\": \"info\"}", "trace_id": ""}
{"asctime": "2026-01-15 11:52:20,358", "levelname": "INFO", "name": "cubo", "message": "{\"event\": \"Added health check: system_cpu\", \"timestamp\": \"2026-01-15T10:52:20.358385Z\", \"level\": \"info\"}", "trace_id": ""}
{"asctime": "2026-01-15 11:52:20,358", "levelname": "INFO", "name": "cubo", "message": "{\"event\": \"Added health check: disk_space\", \"timestamp\": \"2026-01-15T10:52:20.358385Z\", \"level\": \"info\"}", "trace_id": ""}
{"asctime": "2026-01-15 11:52:20,359", "levelname": "INFO", "name": "cubo", "message": "{\"event\": \"HealthMonitor initialized\", \"timestamp\": \"2026-01-15T10:52:20.358385Z\", \"level\": \"info\"}", "trace_id": ""}
{"asctime": "2026-01-15 11:52:20,359", "levelname": "INFO", "name": "cubo", "message": "{\"event\": \"Added health check: thread_pool\", \"timestamp\": \"2026-01-15T10:52:20.359385Z\", \"level\": \"info\"}", "trace_id": ""}
{"asctime": "2026-01-15 11:52:20,359", "levelname": "INFO", "name": "cubo", "message": "{\"event\": \"Added health check: error_recovery\", \"timestamp\": \"2026-01-15T10:52:20.359385Z\", \"level\": \"info\"}", "trace_id": ""}
{"asctime": "2026-01-15 11:52:20,359", "levelname": "INFO", "name": "cubo.services.service_manager", "message": "ServiceManager initialized", "trace_id": ""}


==> results/memory_breakdown_1768474340.json <==
{
  "baseline_mb": 28.203125,
  "checkpoints": [
    {
      "name": "bm25_built",
      "rss_mb": 1132.296875,
      "time_s": 0.30295658111572266
    }
  ],
  "final_rss_mb": 1132.31640625
}
